Modeling Rainwater Harvesting Systems with Covered Storage Tank on A Smartphone

A model for simulating rainwater harvesting systems with a covered storage tank is described. The model is simple enough to serve as the simulation engine of a smartphone app for designing such systems. The results of the simulation can be used to find the optimum tank size and the reliability of the system in meeting a given demand. This is illustrated by using the model for designing two such systems, one in an urban environment and the other in an arid rural location. The Python scripts used for the simulations are included as ancillary material.

==> data/Bangalore-demand.dat <==
month w5 w10 dry
1 225 232 1
2 272 280 1
3 314 322 1
4 326 332 1
5 298 307 0
6 247 259 0
7 234 246 0
8 227 241 0
9 230 242 0
10 220 232 0
11 196 211 0
12 193 203 1


==> data/Bangalore-dry-10yr.dat <==
V P
1 10.53
2 17.152
3 21.854
4 26.291
5 30.066
6 33.576
7 36.358
8 38.874
9 41.457
10 44.106
11 46.424
12 48.94
13 51.325
14 53.576
15 55.563
16 57.748
17 59.868
18 61.854
19 63.974
20 65.894
21 68.013
22 69.934
23 71.722
24 73.642
25 75.43
26 77.351
27 79.272
28 81.126
29 82.98
30 85.033
31 86.954
32 88.675
33 89.404
34 90.0
35 90.662
36 91.06
37 91.457
38 91.854
39 92.185
40 92.384
41 92.384
42 92.384
43 92.384
44 92.384
45 92.384
46 92.384
47 92.384
48 92.384
49 92.384
50 92.384
51 92.384
52 92.384
53 92.384
54 92.384
55 92.384
56 92.384
57 92.384
58 92.384
59 92.384
60 92.384
61 92.384
62 92.384
63 92.384
64 92.384
65 92.384
66 92.384
67 92.384
68 92.384
69 92.384
70 92.384
71 92.384
72 92.384
73 92.384
74 92.384
75 92.384
76 92.384
77 92.384
78 92.384
79 92.384
80 92.384


==> data/Bangalore-dry-5yr.dat <==
V P
1 11.656
2 18.543
3 24.238
4 29.139
5 33.51
6 37.219
7 39.868
8 42.252
9 44.503
10 47.02
11 49.139
12 51.656
13 53.51
14 55.629
15 57.483
16 59.47
17 61.457
18 63.179
19 65.033
20 66.887
21 68.477
22 70.199
23 72.185
24 73.775
25 75.364
26 77.219
27 78.808
28 80.662
29 82.384
30 84.106
31 85.563
32 85.96
33 86.358
34 86.623
35 86.623
36 86.623
37 86.623
38 86.623
39 86.623
40 86.623
41 86.623
42 86.623
43 86.623
44 86.623
45 86.623
46 86.623
47 86.623
48 86.623
49 86.623
50 86.623
51 86.623
52 86.623
53 86.623
54 86.623
55 86.623
56 86.623
57 86.623
58 86.623
59 86.623
60 86.623
61 86.623
62 86.623
63 86.623
64 86.623
65 86.623
66 86.623
67 86.623
68 86.623
69 86.623
70 86.623
71 86.623
72 86.623
73 86.623
74 86.623
75 86.623
76 86.623
77 86.623
78 86.623
79 86.623
80 86.623


==> data/Bangalore-dry-monthly.dat <==
pos month demand days avg worst
1 Dec 193 31 31.0 31
2 Jan 225 31 25.0 1
3 Feb 272 28 22.4 0
4 Mar 314 31 27.6 14
5 Apr 326 30 24.8 4


==> data/Bangalore-rain.dat <==
month mean std wet
1 5.08 8.42 0.8
2 8.25 19.15 0.4
3 17.69 19.9 2.0
4 70.45 64.31 6.2
5 185.76 72.29 14.1
6 117.11 54.63 15.4
7 135.29 55.08 16.1
8 146.94 82.7 16.3
9 237.04 136.12 15.1
10 188.98 129.84 13.0
11 98.83 99.11 8.0
12 29.32 33.79 3.1


==> data/Bangalore-year-10yr.dat <==
V P
1 33.945
2 45.616
3 52.575
4 56.959
5 60.247
6 62.904
7 64.685
8 66.192
9 67.671
10 68.959
11 70.027
12 71.151
13 72.247
14 73.315
15 74.329
16 75.315
17 76.301
18 77.288
19 78.247
20 79.151
21 80.137
22 80.959
23 81.89
24 82.658
25 83.425
26 84.164
27 84.904
28 85.589
29 86.301
30 86.932
31 87.507
32 88.11
33 88.603
34 89.205
35 89.781
36 90.301
37 90.795
38 91.205
39 91.589
40 91.973
41 92.274
42 92.548
43 92.795
44 93.096
45 93.397
46 93.616
47 93.699
48 93.781
49 93.863
50 93.945
51 94.055
52 94.137
53 94.219
54 94.329
55 94.438
56 94.493
57 94.493
58 94.493
59 94.493
60 94.493
61 94.493
62 94.493
63 94.493
64 94.493
65 94.493
66 94.493
67 94.493
68 94.493
69 94.493
70 94.493
71 94.493
72 94.493
73 94.493
74 94.493
75 94.493
76 94.493
77 94.493
78 94.493
79 94.493
80 94.493


==> data/Bangalore-year-5yr.dat <==
V P
1 38.904
2 50.137
3 56.493
4 60.658
5 63.671
6 66.137
7 67.945
8 69.315
9 70.63
10 71.836
11 72.932
12 73.973
13 74.904
14 75.836
15 76.822
16 77.699
17 78.685
18 79.507
19 80.438
20 81.205
21 82.027
22 82.74
23 83.507
24 84.274
25 84.932
26 85.699
27 86.411
28 87.123
29 87.781
30 88.493
31 89.26
32 89.918
33 90.74
34 91.452
35 92.0
36 92.438
37 92.822
38 93.151
39 93.534
40 93.644
41 93.644
42 93.644
43 93.644
44 93.644
45 93.644
46 93.644
47 93.644
48 93.644
49 93.644
50 93.644
51 93.644
52 93.644
53 93.644
54 93.644
55 93.644
56 93.644
57 93.644
58 93.644
59 93.644
60 93.644
61 93.644
62 93.644
63 93.644
64 93.644
65 93.644
66 93.644
67 93.644
68 93.644
69 93.644
70 93.644
71 93.644
72 93.644
73 93.644
74 93.644
75 93.644
76 93.644
77 93.644
78 93.644
79 93.644
80 93.644


==> data/Bangalore-year-monthly.dat <==
pos month demand days avg worst
1 Jan 225 31 25.0 1
2 Feb 272 28 22.4 0
3 Mar 314 31 27.6 14
4 Apr 326 30 24.8 4
5 May 298 31 28.0 16
6 Jun 247 30 30.0 30
7 Jul 234 31 31.0 31
8 Aug 227 31 31.0 31
9 Sep 230 30 30.0 30
10 Oct 220 31 31.0 31
11 Nov 196 30 30.0 30
12 Dec 193 31 31.0 31


==> data/Jaisalmer-10yr.dat <==
V P
1 6.613
2 16.452
3 22.097
4 26.774
5 30.806
6 34.516
7 37.903
8 41.452
9 44.677
10 47.258
11 49.839
12 52.419
13 55.161
14 57.742
15 59.839
16 61.774
17 63.226
18 65.0
19 66.613
20 68.065
21 69.839
22 71.129
23 72.419
24 73.871
25 75.484
26 76.452
27 77.419
28 78.387
29 79.516
30 80.645
31 81.452
32 82.097
33 82.581
34 83.065
35 83.71
36 84.194
37 84.677
38 85.0
39 85.323
40 85.645
41 85.968
42 86.29
43 86.613
44 87.097
45 87.419
46 87.903
47 88.226
48 88.548
49 88.871
50 89.194
51 89.516
52 89.839
53 90.323
54 90.645
55 90.968
56 91.29
57 91.452
58 91.613
59 91.774
60 91.935
61 92.097
62 92.258
63 92.419
64 92.581
65 92.742
66 92.742
67 92.742
68 92.742
69 92.742
70 92.742
71 92.742
72 92.742
73 92.742
74 92.742
75 92.742
76 92.742
77 92.742
78 92.742
79 92.742
80 92.742
81 92.742
82 92.742
83 92.742
84 92.742
85 92.742
86 92.742
87 92.742
88 92.742
89 92.742
90 92.742


==> data/Jaisalmer-5yr.dat <==
V P
1 5.806
2 14.194
3 19.677
4 24.516
5 28.387
6 31.613
7 34.839
8 38.065
9 41.29
10 44.194
11 47.097
12 49.355
13 51.935
14 54.516
15 56.452
16 58.387
17 59.677
18 61.29
19 62.581
20 63.871
21 65.161
22 66.774
23 68.387
24 70.0
25 71.29
26 72.581
27 73.548
28 74.839
29 75.806
30 76.774
31 77.742
32 79.032
33 80.0
34 80.968
35 81.935
36 82.903
37 83.871
38 84.516
39 85.161
40 85.806
41 86.452
42 87.097
43 88.065
44 88.71
45 89.355
46 90.323
47 90.968
48 91.613
49 92.258
50 92.903
51 93.548
52 94.194
53 95.161
54 95.806
55 96.452
56 97.097
57 97.419
58 97.742
59 98.065
60 98.387
61 98.71
62 99.032
63 99.355
64 99.677
65 100.0
66 100.0
67 100.0
68 100.0
69 100.0
70 100.0
71 100.0
72 100.0
73 100.0
74 100.0
75 100.0
76 100.0
77 100.0
78 100.0
79 100.0
80 100.0
81 100.0
82 100.0
83 100.0
84 100.0
85 100.0
86 100.0
87 100.0
88 100.0
89 100.0
90 100.0


==> data/Jaisalmer-demand.dat <==
month w5 w10
7 1005 1014
8 911 900


==> data/Jaisalmer-rain.dat <==
month mean std wet
1 4.41 5.13 1.1
2 2.95 6.8 1.0
3 3.53 3.89 1.0
4 3.25 3.76 1.1
5 7.41 5.37 3.2
6 10.85 12.15 2.0
7 42.81 52.86 5.4
8 48.86 45.89 6.7
9 19.09 20.87 3.3
10 4.96 9.24 1.0
11 3.99 12.1 0.6
12 1.36 3.43 0.3


==> data/cut-curves-5yr.dat <==
cut Jaisalmer Bangalore-dry Bangalore-year
0 92.90 57.48 76.82
5 95.16 59.74 77.97
10 97.74 62.38 79.45
15 99.35 64.90 81.04
20 100.00 67.68 82.74
25 100.00 71.13 84.33
30 100.00 74.83 85.97
35 100.00 78.94 88.05
40 100.00 84.11 90.41
45 100.00 86.75 92.88
50 100.00 89.67 94.85
55 100.00 90.33 95.40
60 100.00 90.99 95.67
65 100.00 92.19 96.22
70 100.00 92.32 96.82
75 100.00 92.45 96.88
80 100.00 92.58 96.93


==> data/oos-Bangalore-dry.dat <==
year w10 w5
2021 100.0 96.0
2022 100.0 96.0
2023 100.0 92.1
2024 98.7 82.8
2025 100.0 100.0


==> data/oos-Bangalore-year.dat <==
year w10 w5
2021 100.0 100.0
2022 100.0 100.0
2023 100.0 100.0
2024 100.0 96.7
2025 100.0 100.0


==> data/oos-Jaisalmer.dat <==
year w10 w5
2021 100.0 100.0
2022 100.0 100.0
2023 100.0 100.0
2024 100.0 100.0
2025 100.0 100.0


==> data/oos-summary.dat <==
case tank predicted achieved
Jaisalmer-w10 65 95.8 100.0
Jaisalmer-w5 65 93.9 100.0
Bangalore-dry-w10 41 93.8 99.7
Bangalore-dry-w5 32 86.0 93.4
Bangalore-year-w10 56 96.0 100.0
Bangalore-year-w5 42 90.3 99.3


==> data/warmup-10yr-Bangalore-dry.dat <==
V R
1 10.53
2 17.152
3 21.854
4 26.291
5 30.066
6 33.576
7 36.623
8 39.404
9 42.252
10 45.232
11 47.815
12 50.596
13 53.311
14 55.762
15 58.013
16 60.464
17 62.781
18 65.033
19 67.351
20 69.536
21 71.854
22 74.04
23 76.026
24 78.146
25 80.132
26 82.252
27 84.371
28 86.424
29 88.477
30 90.728
31 92.914
32 94.834
33 95.762
34 96.556
35 97.417
36 98.013
37 98.609
38 99.205
39 99.735
40 100.0
41 100.0
42 100.0
43 100.0
44 100.0
45 100.0
46 100.0
47 100.0
48 100.0
49 100.0
50 100.0
51 100.0
52 100.0
53 100.0
54 100.0
55 100.0
56 100.0
57 100.0
58 100.0
59 100.0
60 100.0
61 100.0
62 100.0
63 100.0
64 100.0
65 100.0
66 100.0
67 100.0
68 100.0
69 100.0
70 100.0
71 100.0
72 100.0
73 100.0
74 100.0
75 100.0
76 100.0
77 100.0
78 100.0
79 100.0
80 100.0


==> data/warmup-10yr-Bangalore-year.dat <==
V R
1 33.945
2 45.616
3 52.575
4 56.959
5 60.247
6 62.904
7 64.685
8 66.192
9 67.671
10 68.959
11 70.027
12 71.26
13 72.493
14 73.671
15 74.795
16 75.918
17 77.014
18 78.11
19 79.178
20 80.164
21 81.26
22 82.192
23 83.205
24 84.082
25 84.932
26 85.781
27 86.603
28 87.37
29 88.164
30 88.877
31 89.534
32 90.247
33 90.822
34 91.507
35 92.164
36 92.767
37 93.342
38 93.836
39 94.301
40 94.767
41 95.151
42 95.507
43 95.836
44 96.247
45 96.658
46 96.986
47 97.205
48 97.425
49 97.671
50 97.863
51 98.055
52 98.219
53 98.356
54 98.466
55 98.575
56 98.63
57 98.63
58 98.63
59 98.63
60 98.63
61 98.63
62 98.63
63 98.63
64 98.63
65 98.63
66 98.63
67 98.63
68 98.63
69 98.63
70 98.63
71 98.63
72 98.63
73 98.63
74 98.63
75 98.63
76 98.63
77 98.63
78 98.63
79 98.63
80 98.63


==> data/warmup-10yr-Jaisalmer.dat <==
V R
1 6.613
2 16.452
3 22.258
4 27.097
5 31.29
6 35.161
7 38.71
8 42.419
9 45.806
10 48.548
11 51.29
12 54.032
13 56.935
14 59.677
15 61.935
16 64.032
17 65.645
18 67.581
19 69.355
20 70.968
21 72.903
22 74.355
23 75.806
24 77.419
25 79.194
26 80.323
27 81.452
28 82.581
29 83.871
30 85.161
31 86.129
32 86.935
33 87.581
34 88.226
35 89.032
36 89.839
37 90.484
38 90.968
39 91.452
40 92.097
41 92.581
42 93.065
43 93.548
44 94.194
45 94.677
46 95.161
47 95.484
48 95.806
49 96.129
50 96.452
51 96.774
52 97.097
53 97.581
54 97.903
55 98.226
56 98.548
57 98.71
58 98.871
59 99.032
60 99.194
61 99.355
62 99.516
63 99.677
64 99.839
65 100.0
66 100.0
67 100.0
68 100.0
69 100.0
70 100.0
71 100.0
72 100.0
73 100.0
74 100.0
75 100.0
76 100.0
77 100.0
78 100.0
79 100.0
80 100.0
81 100.0
82 100.0
83 100.0
84 100.0
85 100.0
86 100.0
87 100.0
88 100.0
89 100.0
90 100.0

